Heavy quark jet quenching with collisional plus radiative energy loss and path length fluctuations

With the QGP opacity computed perturbatively and with the global entropy constraints imposed by the observed $dN_{ch}/dy\approx1000$, radiative energy loss alone cannot account for the observed suppression of single non-photonic electrons. We show that collisional energy loss, which previously has been neglected, is comparable to radiative loss for both light and heavy jets and may in fact be the dominant mechanism for bottom quarks. Predictions taking into account both radiative and collisional losses significantly reduce the discrepancy with data. In addition to elastic energy loss, it is critical to include jet path length fluctuations to account for the observed pion suppression.

==> instruction.txt <==
Preparing typeset articles with LaTeX

You need LaTeX 2e, or LaTeX version 2.09 of 14 January 1992.

Users of LaTeX 2e need only one file: the class file elsart.cls.
Users of LaTeX 2.09 need two files: the main document style elsart.sty 
	and the file with the point-size related definitions elsart12.sty.

How to use the document class elsart

The following files may help you in writing articles with the elsart document 
class. The guidelines explain features which are specific for the elsart 
style. The template files may serve as a starting point for your article.

Guidelines (pdf format) and template file.

Note that the template file does not run without TeX error messages until 
you have supplied title and author information.

BibTeX style files
Use: BibTeX style file elsart-num.bst for articles with numbered references.


Preparing Proceedings articles with LaTeX

For authors preparing an article for a Conference Proceedings, use
elsart3p.cls. Because these class files are based upon elsart.cls, you 
also need the document class elsart.cls. 
